Tropical medians by transportation

Fermat-Weber points with respect to an asymmetric tropical distance function are studied. It turns out that they correspond to the optimal solutions of a transportation problem. The results are applied to obtain a new method for computing consensus trees in phylogenetics. This method has several desirable properties; e.g., it is Pareto and co-Pareto on rooted triplets.

==> 25leaves.dat <==
1 1.846
2 1.848
3 1.876
4 1.884
5 1.896
6 1.896
7 1.9
8 1.896
9 1.916
10 1.938
11 1.928
12 1.964
13 1.944
14 1.948
15 1.992
16 1.948
17 1.974
18 1.98
19 1.972
20 2.106
21 1.996
22 2.014
23 2.01
24 2.052
25 2.276
26 2.052
27 2.048
28 2.052
29 2.07
30 2.472
31 2.068
32 2.084
33 2.092
34 2.102
35 2.106
36 2.118
37 2.146
38 2.132
39 2.132
40 2.178
41 2.144
42 2.152
43 2.152
44 2.174
45 2.186
46 2.192
47 2.198
48 2.214
49 2.212
50 4.128
51 2.214
52 2.222
53 2.234
54 2.242
55 2.236
56 2.25
57 2.26
58 2.282
59 2.296
60 5.556
61 2.206
62 2.196
63 2.224
64 2.212
65 2.224
66 2.216
67 2.216
68 2.216
69 2.224
70 2.222
71 2.218
72 2.25
73 2.25
74 2.242
75 8.178
76 2.256
77 2.27
78 2.284
79 2.272
80 2.296
81 2.298
82 2.3
83 2.296
84 2.308
85 2.31
86 2.35
87 2.358
88 2.33
89 2.348
90 2.5
91 2.362
92 2.376
93 2.386
94 2.396
95 2.398
96 2.39
97 2.41
98 2.416
99 2.398
100 16.554
101 2.432
102 2.43
103 2.444
104 2.444
105 2.472
106 2.468
107 2.468
108 2.474
109 2.474
110 2.496
111 2.494
112 2.502
113 2.5
114 2.518
115 2.512
116 2.518
117 2.546
118 2.532
119 2.558
120 4.376
121 2.558
122 2.574
123 2.574
124 2.606
125 2.61
126 2.59
127 2.612
128 2.628
129 2.64
130 2.63
131 2.62
132 2.642
133 2.66
134 2.676
135 2.67
136 2.69
137 2.672
138 2.696
139 2.674
140 2.71
141 2.694
142 2.73
143 2.726
144 2.742
145 2.742
146 2.756
147 2.752
148 2.758
149 2.772
150 50.808
151 2.762
152 2.766
153 2.794
154 2.78
155 2.802
156 2.806
157 2.808
158 2.824
159 2.82
160 2.838
161 2.844
162 2.848
163 2.838
164 2.868
165 2.868
166 2.888
167 2.878
168 2.898
169 2.882
170 2.916
171 2.896
172 2.912
173 2.916
174 2.926
175 2.984
176 2.954
177 2.972
178 2.952
179 2.964
180 3.81
181 2.998
182 3
183 3.006
184 3.002
185 3.006
186 3.018
187 3.024
188 3.018
189 3.034
190 3.036
191 3.036
192 3.048
193 3.052
194 3.074
195 3.104
196 3.094
197 3.096
198 3.086
199 3.098
200 11.154
201 3.136
202 3.136
203 3.148
204 3.152
205 3.134
206 3.142
207 3.158
208 3.178
209 3.184
210 3.222
211 3.186
212 3.2
213 3.216
214 3.21
215 3.218
216 3.226
217 3.266
218 3.242
219 3.262
220 3.268
221 3.312
222 3.312
223 3.276
224 3.276
225 5.366
226 3.294
227 3.304
228 3.312
229 3.33
230 3.314
231 3.358
232 3.34
233 3.328
234 3.352
235 3.366
236 3.358
237 3.36
238 3.376
239 3.392
240 4.276
241 3.386
242 3.408
243 3.4
244 3.42
245 3.426
246 3.442
247 3.516
248 3.456
249 3.46
250 3.886
251 3.458
252 3.488
253 3.474
254 3.482
255 3.492
256 3.49
257 3.494
258 3.508
259 3.516
260 3.514
261 3.53
262 3.536
263 3.54
264 3.582
265 3.556
266 3.578
267 3.586
268 3.572
269 3.598
270 3.63
271 3.598
272 3.634
273 3.638
274 3.636
275 3.672
276 3.654
277 3.656
278 3.656
279 3.662
280 3.686
281 3.666
282 3.684
283 3.7
284 3.692
285 3.684
286 3.7
287 3.698
288 3.712
289 3.724
290 3.728
291 3.738
292 3.746
293 3.752
294 3.754
295 3.76
296 3.782
297 3.772
298 3.774
299 3.804



==> freq.dat <==
1 2.64
2 2.74
3 2.61
4 2.50
5 3.00
6 2.56
7 2.59
8 2.76
9 2.99
10 3.88
11 2.89
12 3.31
13 2.70
14 2.85
15 3.02
16 2.73
17 3.00
18 2.86
19 2.73
20 2.87
21 2.93
22 2.64
23 3.02
24 2.79
25 2.99
26 2.95
27 2.67
28 2.96
29 3.00
30 3.10
31 2.86
32 2.86
33 3.11
34 2.76
35 3.52
36 2.76
37 2.78
38 3.14
39 3.12
40 2.83
41 2.93
42 3.02
43 3.18
44 2.83
45 3.21
46 3.06
47 3.11
48 3.27
49 2.92
50 5.21
51 3.18
52 2.95
53 3.33
54 2.94
55 3.07
56 3.22
57 3.19
58 2.96
59 3.15
60 7.60
61 3.17
62 3.74
63 3.22
64 3.55
65 3.08
66 3.07
67 3.08
68 3.70
69 3.59
70 3.08
71 3.87
72 3.12
73 3.21
74 3.37
75 10.63
76 3.47
77 3.44
78 3.39
79 3.10
80 3.39
81 3.99
82 3.17
83 3.71
84 4.05
85 3.39
86 3.24
87 4.29
88 3.59
89 3.66
90 3.51
91 3.39
92 3.86
93 3.35
94 3.37
95 3.50
96 3.24
97 3.40
98 3.88
99 3.81
100 21.12
101 3.25
102 3.33
103 3.38
104 3.77
105 3.43
106 3.45
107 3.32
108 3.42
109 3.65
110 3.78
111 3.79
112 3.52
113 4.14
114 3.41
115 3.58
116 3.82
117 3.74
118 3.65
119 3.69
120 5.41
121 4.61
122 3.65
123 4.11
124 3.74
125 3.60
126 3.90
127 3.85
128 3.72
129 4.27
130 3.50
131 3.54
132 3.78
133 4.13
134 3.58
135 3.69
136 3.80
137 3.69
138 3.90
139 3.77
140 4.02
141 3.63
142 4.06
143 3.76
144 3.86
145 3.85
146 3.93
147 4.15
148 3.65
149 4.52
150 62.19
151 4.21
152 3.92
153 4.51
154 3.74
155 4.25
156 3.88
157 3.88
158 3.81
159 4.10
160 3.83
161 4.06
162 4.30
163 3.80
164 4.40
165 3.98
166 4.02
167 4.07
168 4.86
169 3.87
170 4.17
171 3.87
172 3.95
173 3.97
174 4.13
175 3.99
176 4.07
177 4.12
178 5.00
179 4.11
180 5.21
181 4.04
182 4.73
183 4.08
184 4.46
185 3.98
186 4.42
187 4.17
188 4.75
189 4.02
190 4.57
191 4.37
192 4.14
193 4.18
194 4.27
195 4.46
196 3.95
197 4.78
198 4.30
199 4.43
200 15.93
201 4.15
202 4.54
203 5.01
204 4.30
205 4.29
206 4.48
207 4.65
208 4.50
209 4.23
210 4.37
211 4.80
212 4.24
213 4.19
214 4.69
215 4.49
216 4.63
217 4.28
218 4.67
219 4.35
220 5.04
221 4.51
222 4.28
223 4.51
224 5.33
225 6.26
226 4.29
227 4.71
228 4.48
229 4.95
230 4.42
231 4.29
232 4.52
233 5.12
234 4.53
235 4.79
236 4.70
237 4.55
238 4.97
239 4.45
240 4.97
241 4.74
242 4.64
243 5.36
244 4.64
245 4.46
246 4.64
247 4.44
248 5.58
249 4.73
250 5.73
251 4.64
252 4.71
253 5.13
254 5.33
255 4.51
256 4.70
257 4.78
258 4.91
259 5.02
260 4.84
261 4.99
262 4.75
263 4.60
264 4.92
265 4.62
266 4.59
267 5.17
268 4.94
269 5.16
270 5.16
271 4.94
272 4.80
273 4.70
274 4.73
275 5.01
276 4.99
277 6.02
278 6.05
279 4.81
280 5.63
281 5.24
282 5.53
283 5.36
284 5.54
285 5.61
286 5.32
287 5.10
288 5.56
289 4.97
290 6.01
291 5.17
292 4.94
293 5.20
294 5.14
295 5.62
296 5.02
297 5.72
298 5.05
299 5.79
# 300 472.86

